Batched Second-Order Adjoint Sensitivity for Reduced Space Methods

This paper presents an efficient method for extracting the second-order sensitivities from a system of implicit nonlinear equations on upcoming graphical processing units (GPU) dominated computer systems. We design a custom automatic differentiation (AutoDiff) backend that targets highly parallel architectures by extracting the second-order information in batch. When the nonlinear equations are associated to a reduced space optimization problem, we leverage the parallel reverse-mode accumulation in a batched adjoint-adjoint algorithm to compute efficiently the reduced Hessian of the problem. We apply the method to extract the reduced Hessian associated to the balance equations of a power network, and show on the largest instances that a parallel GPU implementation is 30 times faster than a sequential CPU reference based on UMFPACK.

==> data/J.dat <==
1 0 0 0 0 0 3 2 4 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 9 6 10 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 1 0 0 0 0 0 0 0 0 0 0 0 0 5 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 7 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 1 0 0 0 0 0 0 0 0 0 7 0 0 0 0 0 0 0 0 0 2 3 0 0 0 0 0 0 0 0 0 0 0 0 14 0 0 0 0 0 0 0 0 0 11 5 0 0 0 0 0
0 0 0 2 0 0 0 0 0 0 0 0 0 0 0 0 6 0 0 0 0 0 0 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 10 0 0 0 0 0 0 5 0 0 0 0 0
0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 4 0 8 2 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 6 0 15 5 7
0 0 0 0 0 2 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 6 9 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 0 0 0 0 2 3 0 4 0 0 0 0 0 5 0 0 0 0 0 0 0 0 0 0 0 0 0 0 6 9 0 10 0 0 0 0 0 7 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 0 0 0 0 0 0 2 0 5 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 6 0 11 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 0 0 0 0 0 3 0 4 5 2 6 7 0 0 0 0 0 0 0 0 0 0 0 0 0 8 0 0 0 9 0 10 11 12 13 14 0 0 0 0 0 0 0 0 0 0 0 0 0 15 0 0
0 0 0 0 0 0 0 2 4 5 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 6 10 11 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 4 0 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 8 0 0 0 0 0 10 0 12 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 15 0 0
0 0 0 0 0 0 0 0 4 0 0 6 7 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 10 0 0 13 14 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 1 0 0 0 0 0 4 0 0 6 7 0 0 0 0 0 3 0 0 5 2 0 0 0 0 0 0 0 0 0 10 0 0 13 14 0 0 0 0 0 8 0 0 9 11 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 6 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 13 0 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 1 0 0 0 0 3 0 0 0 0 0 0 0 5 4 6 2 0 0 0 0 0 0 0 0 0 0 0 0 9 0 0 0 0 0 0 0 7 8 10 11 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 5 4 6 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 7 8 10 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 2 0 0 0 0 0 0 0 0 0 0 5 4 6 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 7 8 10 0 0 3 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 5 0 0 2 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 7 0 0 11 8 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 7 0 0 0 0 2 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 14 0 0 0 0 11 8 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 6 0 0 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 10 0 0 3 4 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 5 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 4 9 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 7 0 0 0 0 0 0 0 2 5 0 0 0 0 0 0 0 0 0 0 0 0 0 0 14 0 0 0 0 0 0 0 4 9 0 0 0 0 0 0 0
0 0 1 0 0 0 0 0 0 0 0 0 7 0 0 0 0 0 0 0 0 0 2 0 0 0 0 0 0 0 0 0 0 0 0 0 14 0 0 0 0 0 0 0 0 0 11 0 0 0 0 0 0
0 0 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 4 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 5 6 0 0 0 0
0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 4 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 5 6 7 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 4 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 6 7 0 0 0
0 0 0 0 1 0 0 0 4 0 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 8 0 0 0 0 0 10 0 12 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 15 0 0
0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 5 7
0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 5 7
0 0 0 0 0 2 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 6 9 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 0 0 0 0 2 3 0 4 0 0 0 0 0 5 0 0 0 0 0 0 0 0 0 0 0 0 0 0 6 9 0 10 0 0 0 0 0 7 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 0 0 0 0 0 0 2 0 5 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 6 0 11 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 0 0 0 0 0 3 0 4 5 2 6 7 0 0 0 0 0 0 0 0 0 0 0 0 0 8 0 0 0 9 0 10 11 12 13 14 0 0 0 0 0 0 0 0 0 0 0 0 0 15 0 0
0 0 0 0 0 0 0 2 4 5 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 6 10 11 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 4 0 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 8 0 0 0 0 0 10 0 12 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 15 0 0
0 0 0 0 0 0 0 0 4 0 0 6 7 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 10 0 0 13 14 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 1 0 0 0 0 0 4 0 0 6 7 0 0 0 0 0 3 0 0 5 2 0 0 0 0 0 0 0 0 0 10 0 0 13 14 0 0 0 0 0 8 0 0 9 11 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 6 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 13 0 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 1 0 0 0 0 3 0 0 0 0 0 0 0 5 4 6 2 0 0 0 0 0 0 0 0 0 0 0 0 9 0 0 0 0 0 0 0 7 8 10 11 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 5 4 6 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 7 8 10 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 2 0 0 0 0 0 0 0 0 0 0 5 4 6 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 7 8 10 0 0 3 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 5 0 0 2 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 7 0 0 11 8 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 7 0 0 0 0 2 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 14 0 0 0 0 11 8 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 6 0 0 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 10 0 0 3 4 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 5 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 4 9 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 7 0 0 0 0 0 0 0 2 5 0 0 0 0 0 0 0 0 0 0 0 0 0 0 14 0 0 0 0 0 0 0 4 9 0 0 0 0 0 0 0
0 0 1 0 0 0 0 0 0 0 0 0 7 0 0 0 0 0 0 0 0 0 2 0 0 0 0 0 0 0 0 0 0 0 0 0 14 0 0 0 0 0 0 0 0 0 11 0 0 0 0 0 0
0 0 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 4 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 5 6 0 0 0 0
0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 4 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 5 6 7 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 4 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 6 7 0 0 0
0 0 0 0 1 0 0 0 4 0 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 8 0 0 0 0 0 10 0 12 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 15 0 0
0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 5 7
0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 5 7


==> data/Jc.dat <==
1 2 3 4 0 6 0 0 9 10 0 0 0 0 0
1 0 0 0 5 0 7 0 0 0 0 0 0 0 0
1 2 3 0 5 0 7 0 0 0 11 0 0 14 0
0 2 3 0 5 6 0 0 0 10 0 0 0 0 0
1 2 3 4 5 6 7 8 0 0 0 0 0 0 15
0 2 3 0 0 6 0 0 9 0 0 0 0 0 0
1 2 3 4 5 6 7 0 9 10 0 0 0 0 0
1 2 0 0 5 6 0 0 0 0 11 0 0 0 0
1 2 3 4 5 6 7 8 9 10 11 12 13 14 15
0 2 0 4 5 6 0 0 0 10 11 0 0 0 0
0 2 0 4 0 0 0 8 0 10 0 12 0 0 15
1 2 0 4 0 6 7 0 0 10 0 0 13 14 0
1 2 3 4 5 6 7 8 9 10 11 0 13 14 0
1 2 0 0 0 6 0 0 0 0 0 0 13 0 0
1 2 3 4 5 6 7 8 9 10 11 0 0 0 0
0 0 0 4 5 6 7 8 0 10 0 0 0 0 0
1 2 3 4 5 6 7 8 0 10 0 0 0 0 0
0 2 3 0 5 0 7 8 0 0 11 0 0 0 0
0 2 3 0 0 0 7 8 0 0 11 0 0 14 0
1 2 3 4 0 6 0 0 0 10 0 0 0 0 0
1 2 3 4 5 0 0 0 9 0 0 0 0 0 0
0 2 0 4 5 0 7 0 9 0 0 0 0 14 0
1 2 0 0 0 0 7 0 0 0 11 0 0 14 0
1 2 3 4 5 6 0 0 0 0 0 0 0 0 0
1 2 3 4 5 6 7 0 0 0 0 0 0 0 0
0 2 0 4 0 6 7 0 0 0 0 0 0 0 0
1 2 0 4 0 0 0 8 0 10 0 12 0 0 15
1 2 3 0 5 0 7 0 0 0 0 0 0 0 0
1 2 3 0 5 0 7 0 0 0 0 0 0 0 0
0 2 3 0 0 6 0 0 9 0 0 0 0 0 0
1 2 3 4 5 6 7 0 9 10 0 0 0 0 0
1 2 0 0 5 6 0 0 0 0 11 0 0 0 0
1 2 3 4 5 6 7 8 9 10 11 12 13 14 15
0 2 0 4 5 6 0 0 0 10 11 0 0 0 0
0 2 0 4 0 0 0 8 0 10 0 12 0 0 15
1 2 0 4 0 6 7 0 0 10 0 0 13 14 0
1 2 3 4 5 6 7 8 9 10 11 0 13 14 0
1 2 0 0 0 6 0 0 0 0 0 0 13 0 0
1 2 3 4 5 6 7 8 9 10 11 0 0 0 0
0 0 0 4 5 6 7 8 0 10 0 0 0 0 0
1 2 3 4 5 6 7 8 0 10 0 0 0 0 0
0 2 3 0 5 0 7 8 0 0 11 0 0 0 0
0 2 3 0 0 0 7 8 0 0 11 0 0 14 0
1 2 3 4 0 6 0 0 0 10 0 0 0 0 0
1 2 3 4 5 0 0 0 9 0 0 0 0 0 0
0 2 0 4 5 0 7 0 9 0 0 0 0 14 0
1 2 0 0 0 0 7 0 0 0 11 0 0 14 0
1 2 3 4 5 6 0 0 0 0 0 0 0 0 0
1 2 3 4 5 6 7 0 0 0 0 0 0 0 0
0 2 0 4 0 6 7 0 0 0 0 0 0 0 0
1 2 0 4 0 0 0 8 0 10 0 12 0 0 15
1 2 3 0 5 0 7 0 0 0 0 0 0 0 0
1 2 3 0 5 0 7 0 0 0 0 0 0 0 0


==> todo.txt <==


# REVIEWER 1

Comment: I only have a comment on Figure 5: authors chose to plot the dependence of algorithm performance on the number of batches in a log-log plot, as commonly done in strong-scaling analysis of parallel algorithms. This choice seems intuitive to an expert, but not to a novice. Please further comment on why increasing batch size reduces computing time, and on hitting the scalability limit of the GPU for this specific problem. What is the primary cause of this for your algorithm? It seems to me that the answer to this question is scattered throughout the results/conclusions sections.

Answer: We will clarify this in the paper.
TODOO


# REVIEWER 2

Comment: This paper presents a method for computing second-order sensitivities from a system of nonlinear equations. Specifically, the authors are targeting power grid simulations and utilize features of the Julia programming language to deploy their approach on different computing platforms (CPU vs GPU) with a single source code. In the test cases explored, the GPU implementation shows speedups as large as 30x compared to the CPU results however, it is unclear if the CPU results utilizes all available cores (18) on the CPU or only a single core. This point needs to be clarified to better understand the GPU performance. Additional results are shown for a real-time tracking problem and the proposed method performs well compared to an optimal solution. CPU timings for this case are not given so, it is not clear how beneficial GPU utilization was in this case.

Answer:
* Right now the CPU code uses only a single core. Should we test the parallellization on the CPU using multithreading?
* Note that iterative refinements have been deactivated, leading to non negligible speed-up on the CPU.
* See also the discussion in https://github.com/JuliaLang/julia/issues/19500
* TODO: We should incorporate the timing for the real-time case, comparing GPU with CPU

* CPU code is only reference : be transparent with that (no LA experts)
* GPU requirement of the project 
* what amount of CPU is equivalent to a CPU? What do they actually want


# REVIEWER 3

Comment:
(1) As a paper, however, I found it hard to assess the novelty and contributions of the work. If the paper is accepted, it would be nice if the paper could be more explicit about what is a new idea and what is an existing one, with an eye toward the more general SIAM PP audience (who, as a reminder, might not be experts in work at the intersection of numerical optimization, automatic differentiation, power flow analysis, and GPU computing).

(2) As one example, the paper spends significant real estate on the GPU implementation itself, citing the design of efficient adjoints as an open challenge. However, it does not clearly explain whether there is (or isn’t) a CPU implementation of a similar sort, or what exactly it is about the GPU implementation that requires devising of a specialized algorithm. (CPUs today have many cores and increasing SIMD widths as well, albeit at an arguably smaller scale than GPUs.)

(3) I’m also a little bit weary of the empirical evaluation. First, the hardware is not described in a reproducible way (I don’t work at Argonne so I have no idea what the configuration of the Moonshot workstation is).

(4) Second, while I don’t doubt that the experiments are done correctly, the claims of up to 30x appear to be compared to a _sequential_ CPU baseline (see top of Section 6). It’s not clear; the CPU version uses UMFPACK, for instance, which I thought could have been run in multithreaded mode, so why not do that?

(5) Also, if the Julia implementation is nicely modular, couldn’t the identical algorithm have been run in multithreaded mode with limited code changes? Anyway, my main point is the speedup claims might need to be scaled back or a better comparison done to bolster these claims.

Answers:
* (1) TODO: be more explicit about the contributions in the introduction
* (2) TODO: Add a clear statement about the advantages of GPUs there. What is quantitive difference between CPU and GPU? Single core you dont achieve any performance. References that have compared against the CPU. Powerflow CPU parallelized. 
* (5) TODO: investigate if we can speed-up the CPU code



# REVIEWER 4

Comment: I am wondering how does a time-breakdown looks like on the CPU, e.g., a figure corresponding to the GPU breakdown on Figure 6. Do you get up to 30x speedup uniformly on these 3 main components (or some are not that good fit for GPUs).

Answer:


